Inferring 3D Articulated Models for Box Packaging Robot

Given a point cloud, we consider inferring kinematic models of 3D articulated objects such as boxes for the purpose of manipulating them. While previous work has shown how to extract a planar kinematic model (often represented as a linear chain), such planar models do not apply to 3D objects that are composed of segments often linked to the other segments in cyclic configurations. We present an approach for building a model that captures the relation between the input point cloud features and the object segment as well as the relation between the neighboring object segments. We use a conditional random field that allows us to model the dependencies between different segments of the object. We test our approach on inferring the kinematic structure from partial and noisy point cloud data for a wide variety of boxes including cake boxes, pizza boxes, and cardboard cartons of several sizes. The inferred structure enables our robot to successfully close these boxes by manipulating the flaps.

==> captions.txt <==
A graphical model of an articulated model for a 3D object. Each node represents a segment of the object, and every edge a relation between two segments of the object. An example of model for a box with four flaps is given. Nodes 0, 1, 2 and 3 represent the sides of a box, node 4 the bottom of the box and nodes 5, 6, 7 and 8 the flaps of the box. The edges of the graph represent connected faces of the box. 

The robot arm with gripper closing a flap on a box. After identifying a box in the point cloud data, the robot plans and executes a series of paths to close the flaps of the box. 

The process of inferring box models from point cloud data. We first begin with Kinect RGBD data (first column from left) and extract out the ground plane. Then we segment planes from the point cloud cluster (second column), and find the minimum bounding rectangle (third column). Finally, we run the segments on the inference algorithm to return the best matching to the box model (fourth column). The darker shaded planes represent the side faces, while the lighter ones represent the flaps and the base of the box.

Performance of the inference algorithm on test point cloud inputs. We define the performance to be the percentage of correctly identified model segments. For a box closing robot, flap inference accuracy is the most important metric, and we define it to be the percentage of correctly identified flap-segments.

A simulation of the robot closing a box flap. We ensure that the path found is feasible and obstacle free, and moves in the correct direction to close the flap. The robot plans an arc from outside of the box to the inside. 
